A novel processing pipeline for optical multi-touch surfaces

In this thesis a new approach for touch detection on optical multi-touch devices is proposed that exploits the fact that the camera images reveal not only the actual touch points but also objects above the screen such as the hand or arm of a user. The touch processing relies on the Maximally Stable Extremal Regions algorithm for finding the users' fingertips in the camera image. The hierarchical structure of the generated extremal regions serves as a starting point for agglomerative clustering of the fingertips into hands. Furthermore, a heuristic is suggested that supports the identification of individual fingers as well as the distinction between left hands and right hands if all five fingers of a hand are in contact with the touch surface. The evaluation confirmed that the system is robust against detection errors resulting from non-uniform illumination and reliably assigns touch points to individual hands based on the implicitly tracked context information. The efficient multi-threaded implementation handles two-handed input from multiple users in real-time.

==> Data/performance_1.csv <==
0 6.3469840159
1 7.7760416667
2 7.4270833333
3 7.3924731183
4 7.7083333333
5 8.25
6 8.2
7 8.3174603175
8 8.2745098039
9 8.6578947368
10 8.5568181818
11 8.8965517241
12 8.7196078431
13 9.804088586
14 10.2487309645
15 10.731884058
16 11.28125
17 11.4523809524
18 10.7573099415
19 10.8279220779
20 11.5928270042
21 12.8079710145
22 13.3418803419
23 12.8557692308
24 12.8829201102
25 12.9841269841
26 13.5239651416
27 13.4814814815
28 13.3098591549
29 13.5126984127
30 13.9800569801
31 14.1994047619
32 14.575
33 14.7053140097
34 14.4357638889
35 14.1467661692
36 14.2790697674
37 14.8114035088
38 15.0333333333
39 15.4479166667
40 16.5166666667


==> Data/performance_2.csv <==
0 4.2663633182
1 5.4583333333
2 5.8177083333
3 6.2258064516
4 6.6354166667
5 6.8791666667
6 7.1444444444
7 7.4920634921
8 7.7303921569
9 7.951754386
10 7.8977272727
11 8.224137931
12 8.2333333333
13 9.0902896082
14 9.8502538071
15 10.0615942029
16 10.9375
17 10.8595238095
18 10.2543859649
19 10.380952381
20 10.9483122363
21 12.0887681159
22 12.0491452991
23 11.6538461538
24 11.870523416
25 12.2380952381
26 12.4389978214
27 12.4089506173
28 12.3849765258
29 12.4761904762
30 12.7022792023
31 13.4017857143
32 13.4916666667
33 13.1666666667
34 13.1423611111
35 13.1218905473
36 13.1666666667
37 12.8684210526
38 12.9166666667
39 13.125
40 14.8


==> Data/performance_4.csv <==
0 4.1328899778
1 5.4166666667
2 5.78125
3 6.2311827957
4 6.5
5 6.7416666667
6 7.1166666667
7 7.2063492063
8 7.4411764706
9 7.4429824561
10 7.4545454545
11 7.2586206897
12 6.6156862745
13 7.0562180579
14 7.7766497462
15 8.0507246377
16 8.3993055556
17 8.5619047619
18 8.2032163743
19 8.3906926407
20 8.7626582278
21 9.9528985507
22 9.8995726496
23 9.5625
24 9.9214876033
25 9.9656084656
26 10.2527233115
27 10.2283950617
28 10.0868544601
29 10.0222222222
30 10.5227920228
31 10.8839285714
32 10.8833333333
33 11.1642512077
34 10.9357638889
35 10.5447761194
36 10.484496124
37 11.0131578947
38 11.3111111111
39 11.4479166667
40 11.3333333333

